Output Feedback Guaranteed Cost Equilibrium in Networked Multi-Agent Linear-Quadratic Difference Games

In this paper, we study infinite-horizon deterministic linear-quadratic difference games with an output feedback information structure. We consider linear time-invariant dynamics and quadratic cost functionals defined over an infinite horizon. We first demonstrate that computing an output feedback Nash equilibrium (OF-NE) in difference games is challenging, even for low-dimensional games. To address this difficulty, we introduce an output feedback guaranteed cost equilibrium (OF-GCE) for difference games. In an OF-GCE, each player seeks a feedback strategy that guarantees its cost remains below a prescribed bound while satisfying an equilibrium condition. We derive necessary and sufficient conditions for the existence of an OF-GCE in terms of the solvability of a set of coupled bilinear matrix inequalities. We provide a linear matrix inequality-based iterative algorithm for synthesizing OF-GCE strategies. We further show that the state feedback GCE (SF-GCE) is a special case of the OF-GCE when players have complete state information. Numerical examples illustrate the effectiveness of the proposed approach.

==> FigData/e1_1_ex4.dat <==
         0    0.6800
    1.0000    0.2986
    2.0000    0.1798
    3.0000    0.1340
    4.0000    0.1101
    5.0000    0.0936
    6.0000    0.0805
    7.0000    0.0694
    8.0000    0.0600
    9.0000    0.0519
   10.0000    0.0449
   11.0000    0.0388
   12.0000    0.0336
   13.0000    0.0291
   14.0000    0.0253
   15.0000    0.0219
   16.0000    0.0190
   17.0000    0.0165
   18.0000    0.0144
   19.0000    0.0125
   20.0000    0.0109
   21.0000    0.0095
   22.0000    0.0082
   23.0000    0.0072
   24.0000    0.0063
   25.0000    0.0055
   26.0000    0.0048
   27.0000    0.0042
   28.0000    0.0037
   29.0000    0.0032
   30.0000    0.0028
   31.0000    0.0025
   32.0000    0.0022
   33.0000    0.0019
   34.0000    0.0017
   35.0000    0.0015
   36.0000    0.0013
   37.0000    0.0011
   38.0000    0.0010
   39.0000    0.0009
   40.0000    0.0008
   41.0000    0.0007
   42.0000    0.0006
   43.0000    0.0005
   44.0000    0.0005
   45.0000    0.0004
   46.0000    0.0004
   47.0000    0.0003
   48.0000    0.0003
   49.0000    0.0003
   50.0000    0.0002
   51.0000    0.0002
   52.0000    0.0002
   53.0000    0.0002
   54.0000    0.0001
   55.0000    0.0001
   56.0000    0.0001
   57.0000    0.0001
   58.0000    0.0001
   59.0000    0.0001
   60.0000    0.0001
   61.0000    0.0001
   62.0000    0.0001
   63.0000    0.0000
   64.0000    0.0000
   65.0000    0.0000
   66.0000    0.0000
   67.0000    0.0000
   68.0000    0.0000
   69.0000    0.0000
   70.0000    0.0000
   71.0000    0.0000
   72.0000    0.0000
   73.0000    0.0000
   74.0000    0.0000
   75.0000    0.0000
   76.0000    0.0000
   77.0000    0.0000
   78.0000    0.0000
   79.0000    0.0000
   80.0000    0.0000
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e1_2_ex4.dat <==
         0    0.7200
    1.0000    0.0163
    2.0000   -0.1609
    3.0000   -0.1932
    4.0000   -0.1869
    5.0000   -0.1712
    6.0000   -0.1539
    7.0000   -0.1372
    8.0000   -0.1215
    9.0000   -0.1072
   10.0000   -0.0941
   11.0000   -0.0824
   12.0000   -0.0718
   13.0000   -0.0624
   14.0000   -0.0541
   15.0000   -0.0468
   16.0000   -0.0403
   17.0000   -0.0347
   18.0000   -0.0297
   19.0000   -0.0255
   20.0000   -0.0218
   21.0000   -0.0185
   22.0000   -0.0158
   23.0000   -0.0134
   24.0000   -0.0114
   25.0000   -0.0096
   26.0000   -0.0081
   27.0000   -0.0069
   28.0000   -0.0058
   29.0000   -0.0048
   30.0000   -0.0041
   31.0000   -0.0034
   32.0000   -0.0029
   33.0000   -0.0024
   34.0000   -0.0020
   35.0000   -0.0017
   36.0000   -0.0014
   37.0000   -0.0011
   38.0000   -0.0009
   39.0000   -0.0008
   40.0000   -0.0006
   41.0000   -0.0005
   42.0000   -0.0004
   43.0000   -0.0004
   44.0000   -0.0003
   45.0000   -0.0002
   46.0000   -0.0002
   47.0000   -0.0002
   48.0000   -0.0001
   49.0000   -0.0001
   50.0000   -0.0001
   51.0000   -0.0001
   52.0000   -0.0001
   53.0000   -0.0000
   54.0000   -0.0000
   55.0000   -0.0000
   56.0000   -0.0000
   57.0000   -0.0000
   58.0000   -0.0000
   59.0000   -0.0000
   60.0000   -0.0000
   61.0000   -0.0000
   62.0000   -0.0000
   63.0000   -0.0000
   64.0000   -0.0000
   65.0000   -0.0000
   66.0000   -0.0000
   67.0000    0.0000
   68.0000    0.0000
   69.0000    0.0000
   70.0000    0.0000
   71.0000    0.0000
   72.0000    0.0000
   73.0000    0.0000
   74.0000    0.0000
   75.0000    0.0000
   76.0000    0.0000
   77.0000    0.0000
   78.0000    0.0000
   79.0000    0.0000
   80.0000    0.0000
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e2_1_ex4.dat <==
         0   -1.0300
    1.0000   -0.5692
    2.0000   -0.4163
    3.0000   -0.3464
    4.0000   -0.2990
    5.0000   -0.2597
    6.0000   -0.2253
    7.0000   -0.1951
    8.0000   -0.1687
    9.0000   -0.1457
   10.0000   -0.1257
   11.0000   -0.1085
   12.0000   -0.0935
   13.0000   -0.0806
   14.0000   -0.0695
   15.0000   -0.0599
   16.0000   -0.0516
   17.0000   -0.0444
   18.0000   -0.0383
   19.0000   -0.0330
   20.0000   -0.0284
   21.0000   -0.0245
   22.0000   -0.0211
   23.0000   -0.0182
   24.0000   -0.0157
   25.0000   -0.0135
   26.0000   -0.0117
   27.0000   -0.0101
   28.0000   -0.0087
   29.0000   -0.0075
   30.0000   -0.0065
   31.0000   -0.0056
   32.0000   -0.0049
   33.0000   -0.0042
   34.0000   -0.0037
   35.0000   -0.0032
   36.0000   -0.0027
   37.0000   -0.0024
   38.0000   -0.0021
   39.0000   -0.0018
   40.0000   -0.0016
   41.0000   -0.0014
   42.0000   -0.0012
   43.0000   -0.0010
   44.0000   -0.0009
   45.0000   -0.0008
   46.0000   -0.0007
   47.0000   -0.0006
   48.0000   -0.0005
   49.0000   -0.0005
   50.0000   -0.0004
   51.0000   -0.0003
   52.0000   -0.0003
   53.0000   -0.0003
   54.0000   -0.0002
   55.0000   -0.0002
   56.0000   -0.0002
   57.0000   -0.0002
   58.0000   -0.0001
   59.0000   -0.0001
   60.0000   -0.0001
   61.0000   -0.0001
   62.0000   -0.0001
   63.0000   -0.0001
   64.0000   -0.0001
   65.0000   -0.0001
   66.0000   -0.0000
   67.0000   -0.0000
   68.0000   -0.0000
   69.0000   -0.0000
   70.0000   -0.0000
   71.0000   -0.0000
   72.0000   -0.0000
   73.0000   -0.0000
   74.0000   -0.0000
   75.0000   -0.0000
   76.0000   -0.0000
   77.0000   -0.0000
   78.0000   -0.0000
   79.0000   -0.0000
   80.0000   -0.0000
   81.0000   -0.0000
   82.0000   -0.0000
   83.0000   -0.0000
   84.0000   -0.0000
   85.0000   -0.0000
   86.0000   -0.0000
   87.0000   -0.0000
   88.0000   -0.0000
   89.0000   -0.0000
   90.0000   -0.0000
   91.0000   -0.0000
   92.0000   -0.0000
   93.0000   -0.0000
   94.0000   -0.0000
   95.0000   -0.0000
   96.0000   -0.0000
   97.0000   -0.0000
   98.0000   -0.0000
   99.0000   -0.0000

==> FigData/e2_2_ex4.dat <==
         0   -0.7800
    1.0000   -0.3630
    2.0000   -0.2701
    3.0000   -0.2466
    4.0000   -0.2330
    5.0000   -0.2179
    6.0000   -0.2008
    7.0000   -0.1827
    8.0000   -0.1646
    9.0000   -0.1470
   10.0000   -0.1305
   11.0000   -0.1151
   12.0000   -0.1010
   13.0000   -0.0883
   14.0000   -0.0768
   15.0000   -0.0665
   16.0000   -0.0574
   17.0000   -0.0494
   18.0000   -0.0424
   19.0000   -0.0363
   20.0000   -0.0309
   21.0000   -0.0263
   22.0000   -0.0223
   23.0000   -0.0188
   24.0000   -0.0159
   25.0000   -0.0134
   26.0000   -0.0112
   27.0000   -0.0094
   28.0000   -0.0078
   29.0000   -0.0065
   30.0000   -0.0054
   31.0000   -0.0044
   32.0000   -0.0037
   33.0000   -0.0030
   34.0000   -0.0025
   35.0000   -0.0020
   36.0000   -0.0016
   37.0000   -0.0013
   38.0000   -0.0011
   39.0000   -0.0008
   40.0000   -0.0007
   41.0000   -0.0005
   42.0000   -0.0004
   43.0000   -0.0003
   44.0000   -0.0002
   45.0000   -0.0002
   46.0000   -0.0001
   47.0000   -0.0001
   48.0000   -0.0001
   49.0000   -0.0000
   50.0000   -0.0000
   51.0000   -0.0000
   52.0000    0.0000
   53.0000    0.0000
   54.0000    0.0000
   55.0000    0.0000
   56.0000    0.0000
   57.0000    0.0000
   58.0000    0.0000
   59.0000    0.0000
   60.0000    0.0000
   61.0000    0.0000
   62.0000    0.0000
   63.0000    0.0000
   64.0000    0.0000
   65.0000    0.0000
   66.0000    0.0000
   67.0000    0.0000
   68.0000    0.0000
   69.0000    0.0000
   70.0000    0.0000
   71.0000    0.0000
   72.0000    0.0000
   73.0000    0.0000
   74.0000    0.0000
   75.0000    0.0000
   76.0000    0.0000
   77.0000    0.0000
   78.0000    0.0000
   79.0000    0.0000
   80.0000    0.0000
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e3_1_ex4.dat <==
         0   -0.0400
    1.0000    0.0554
    2.0000    0.0581
    3.0000    0.0508
    4.0000    0.0457
    5.0000    0.0422
    6.0000    0.0394
    7.0000    0.0366
    8.0000    0.0337
    9.0000    0.0307
   10.0000    0.0277
   11.0000    0.0247
   12.0000    0.0219
   13.0000    0.0192
   14.0000    0.0167
   15.0000    0.0145
   16.0000    0.0125
   17.0000    0.0106
   18.0000    0.0090
   19.0000    0.0076
   20.0000    0.0063
   21.0000    0.0053
   22.0000    0.0043
   23.0000    0.0035
   24.0000    0.0028
   25.0000    0.0022
   26.0000    0.0017
   27.0000    0.0013
   28.0000    0.0010
   29.0000    0.0007
   30.0000    0.0004
   31.0000    0.0002
   32.0000    0.0001
   33.0000   -0.0000
   34.0000   -0.0001
   35.0000   -0.0002
   36.0000   -0.0003
   37.0000   -0.0003
   38.0000   -0.0003
   39.0000   -0.0003
   40.0000   -0.0003
   41.0000   -0.0003
   42.0000   -0.0003
   43.0000   -0.0003
   44.0000   -0.0003
   45.0000   -0.0003
   46.0000   -0.0003
   47.0000   -0.0003
   48.0000   -0.0003
   49.0000   -0.0002
   50.0000   -0.0002
   51.0000   -0.0002
   52.0000   -0.0002
   53.0000   -0.0002
   54.0000   -0.0002
   55.0000   -0.0001
   56.0000   -0.0001
   57.0000   -0.0001
   58.0000   -0.0001
   59.0000   -0.0001
   60.0000   -0.0001
   61.0000   -0.0001
   62.0000   -0.0001
   63.0000   -0.0001
   64.0000   -0.0001
   65.0000   -0.0001
   66.0000   -0.0001
   67.0000   -0.0000
   68.0000   -0.0000
   69.0000   -0.0000
   70.0000   -0.0000
   71.0000   -0.0000
   72.0000   -0.0000
   73.0000   -0.0000
   74.0000   -0.0000
   75.0000   -0.0000
   76.0000   -0.0000
   77.0000   -0.0000
   78.0000   -0.0000
   79.0000   -0.0000
   80.0000   -0.0000
   81.0000   -0.0000
   82.0000   -0.0000
   83.0000   -0.0000
   84.0000   -0.0000
   85.0000   -0.0000
   86.0000   -0.0000
   87.0000   -0.0000
   88.0000   -0.0000
   89.0000   -0.0000
   90.0000   -0.0000
   91.0000   -0.0000
   92.0000   -0.0000
   93.0000   -0.0000
   94.0000   -0.0000
   95.0000   -0.0000
   96.0000   -0.0000
   97.0000   -0.0000
   98.0000   -0.0000
   99.0000   -0.0000

==> FigData/e3_2_ex4.dat <==
         0   -0.2667
    1.0000   -0.1761
    2.0000   -0.1695
    3.0000   -0.1683
    4.0000   -0.1624
    5.0000   -0.1531
    6.0000   -0.1422
    7.0000   -0.1308
    8.0000   -0.1194
    9.0000   -0.1085
   10.0000   -0.0981
   11.0000   -0.0884
   12.0000   -0.0794
   13.0000   -0.0710
   14.0000   -0.0634
   15.0000   -0.0565
   16.0000   -0.0502
   17.0000   -0.0445
   18.0000   -0.0394
   19.0000   -0.0348
   20.0000   -0.0307
   21.0000   -0.0271
   22.0000   -0.0238
   23.0000   -0.0209
   24.0000   -0.0184
   25.0000   -0.0161
   26.0000   -0.0141
   27.0000   -0.0124
   28.0000   -0.0108
   29.0000   -0.0094
   30.0000   -0.0082
   31.0000   -0.0072
   32.0000   -0.0063
   33.0000   -0.0055
   34.0000   -0.0048
   35.0000   -0.0041
   36.0000   -0.0036
   37.0000   -0.0031
   38.0000   -0.0027
   39.0000   -0.0024
   40.0000   -0.0020
   41.0000   -0.0018
   42.0000   -0.0015
   43.0000   -0.0013
   44.0000   -0.0012
   45.0000   -0.0010
   46.0000   -0.0009
   47.0000   -0.0008
   48.0000   -0.0007
   49.0000   -0.0006
   50.0000   -0.0005
   51.0000   -0.0004
   52.0000   -0.0004
   53.0000   -0.0003
   54.0000   -0.0003
   55.0000   -0.0002
   56.0000   -0.0002
   57.0000   -0.0002
   58.0000   -0.0002
   59.0000   -0.0001
   60.0000   -0.0001
   61.0000   -0.0001
   62.0000   -0.0001
   63.0000   -0.0001
   64.0000   -0.0001
   65.0000   -0.0001
   66.0000   -0.0000
   67.0000   -0.0000
   68.0000   -0.0000
   69.0000   -0.0000
   70.0000   -0.0000
   71.0000   -0.0000
   72.0000   -0.0000
   73.0000   -0.0000
   74.0000   -0.0000
   75.0000   -0.0000
   76.0000   -0.0000
   77.0000   -0.0000
   78.0000   -0.0000
   79.0000   -0.0000
   80.0000   -0.0000
   81.0000   -0.0000
   82.0000   -0.0000
   83.0000   -0.0000
   84.0000   -0.0000
   85.0000   -0.0000
   86.0000   -0.0000
   87.0000   -0.0000
   88.0000   -0.0000
   89.0000   -0.0000
   90.0000   -0.0000
   91.0000   -0.0000
   92.0000   -0.0000
   93.0000   -0.0000
   94.0000   -0.0000
   95.0000   -0.0000
   96.0000   -0.0000
   97.0000   -0.0000
   98.0000   -0.0000
   99.0000   -0.0000

==> FigData/e4_1_ex4.dat <==
         0    0.4000
    1.0000    0.1044
    2.0000    0.0274
    3.0000    0.0075
    4.0000    0.0033
    5.0000    0.0036
    6.0000    0.0048
    7.0000    0.0061
    8.0000    0.0071
    9.0000    0.0078
   10.0000    0.0082
   11.0000    0.0084
   12.0000    0.0084
   13.0000    0.0082
   14.0000    0.0080
   15.0000    0.0076
   16.0000    0.0072
   17.0000    0.0068
   18.0000    0.0064
   19.0000    0.0059
   20.0000    0.0055
   21.0000    0.0051
   22.0000    0.0047
   23.0000    0.0043
   24.0000    0.0039
   25.0000    0.0036
   26.0000    0.0032
   27.0000    0.0029
   28.0000    0.0026
   29.0000    0.0024
   30.0000    0.0022
   31.0000    0.0019
   32.0000    0.0017
   33.0000    0.0016
   34.0000    0.0014
   35.0000    0.0013
   36.0000    0.0011
   37.0000    0.0010
   38.0000    0.0009
   39.0000    0.0008
   40.0000    0.0007
   41.0000    0.0006
   42.0000    0.0006
   43.0000    0.0005
   44.0000    0.0004
   45.0000    0.0004
   46.0000    0.0004
   47.0000    0.0003
   48.0000    0.0003
   49.0000    0.0002
   50.0000    0.0002
   51.0000    0.0002
   52.0000    0.0002
   53.0000    0.0002
   54.0000    0.0001
   55.0000    0.0001
   56.0000    0.0001
   57.0000    0.0001
   58.0000    0.0001
   59.0000    0.0001
   60.0000    0.0001
   61.0000    0.0001
   62.0000    0.0001
   63.0000    0.0000
   64.0000    0.0000
   65.0000    0.0000
   66.0000    0.0000
   67.0000    0.0000
   68.0000    0.0000
   69.0000    0.0000
   70.0000    0.0000
   71.0000    0.0000
   72.0000    0.0000
   73.0000    0.0000
   74.0000    0.0000
   75.0000    0.0000
   76.0000    0.0000
   77.0000    0.0000
   78.0000    0.0000
   79.0000    0.0000
   80.0000    0.0000
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e4_2_ex4.dat <==

         0    0.9800
    1.0000    0.5146
    2.0000    0.3626
    3.0000    0.3216
    4.0000    0.3152
    5.0000    0.3157
    6.0000    0.3141
    7.0000    0.3084
    8.0000    0.2986
    9.0000    0.2857
   10.0000    0.2705
   11.0000    0.2539
   12.0000    0.2366
   13.0000    0.2191
   14.0000    0.2018
   15.0000    0.1850
   16.0000    0.1689
   17.0000    0.1537
   18.0000    0.1393
   19.0000    0.1260
   20.0000    0.1136
   21.0000    0.1022
   22.0000    0.0917
   23.0000    0.0822
   24.0000    0.0735
   25.0000    0.0656
   26.0000    0.0585
   27.0000    0.0521
   28.0000    0.0463
   29.0000    0.0411
   30.0000    0.0365
   31.0000    0.0323
   32.0000    0.0286
   33.0000    0.0253
   34.0000    0.0224
   35.0000    0.0197
   36.0000    0.0174
   37.0000    0.0154
   38.0000    0.0135
   39.0000    0.0119
   40.0000    0.0105
   41.0000    0.0092
   42.0000    0.0081
   43.0000    0.0071
   44.0000    0.0063
   45.0000    0.0055
   46.0000    0.0048
   47.0000    0.0042
   48.0000    0.0037
   49.0000    0.0033
   50.0000    0.0029
   51.0000    0.0025
   52.0000    0.0022
   53.0000    0.0019
   54.0000    0.0017
   55.0000    0.0015
   56.0000    0.0013
   57.0000    0.0011
   58.0000    0.0010
   59.0000    0.0009
   60.0000    0.0008
   61.0000    0.0007
   62.0000    0.0006
   63.0000    0.0005
   64.0000    0.0004
   65.0000    0.0004
   66.0000    0.0003
   67.0000    0.0003
   68.0000    0.0003
   69.0000    0.0002
   70.0000    0.0002
   71.0000    0.0002
   72.0000    0.0002
   73.0000    0.0001
   74.0000    0.0001
   75.0000    0.0001
   76.0000    0.0001
   77.0000    0.0001
   78.0000    0.0001
   79.0000    0.0001
   80.0000    0.0001
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e5_1_ex4.dat <==
         0   -0.7700
    1.0000   -0.4080
    2.0000   -0.2547
    3.0000   -0.1869
    4.0000   -0.1527
    5.0000   -0.1317
    6.0000   -0.1161
    7.0000   -0.1030
    8.0000   -0.0915
    9.0000   -0.0811
   10.0000   -0.0716
   11.0000   -0.0631
   12.0000   -0.0555
   13.0000   -0.0486
   14.0000   -0.0425
   15.0000   -0.0371
   16.0000   -0.0322
   17.0000   -0.0280
   18.0000   -0.0242
   19.0000   -0.0209
   20.0000   -0.0181
   21.0000   -0.0156
   22.0000   -0.0134
   23.0000   -0.0115
   24.0000   -0.0098
   25.0000   -0.0084
   26.0000   -0.0072
   27.0000   -0.0061
   28.0000   -0.0052
   29.0000   -0.0044
   30.0000   -0.0037
   31.0000   -0.0032
   32.0000   -0.0027
   33.0000   -0.0022
   34.0000   -0.0019
   35.0000   -0.0016
   36.0000   -0.0013
   37.0000   -0.0011
   38.0000   -0.0009
   39.0000   -0.0008
   40.0000   -0.0006
   41.0000   -0.0005
   42.0000   -0.0004
   43.0000   -0.0003
   44.0000   -0.0003
   45.0000   -0.0002
   46.0000   -0.0002
   47.0000   -0.0001
   48.0000   -0.0001
   49.0000   -0.0001
   50.0000   -0.0001
   51.0000   -0.0001
   52.0000   -0.0000
   53.0000   -0.0000
   54.0000   -0.0000
   55.0000   -0.0000
   56.0000   -0.0000
   57.0000   -0.0000
   58.0000    0.0000
   59.0000    0.0000
   60.0000    0.0000
   61.0000    0.0000
   62.0000    0.0000
   63.0000    0.0000
   64.0000    0.0000
   65.0000    0.0000
   66.0000    0.0000
   67.0000    0.0000
   68.0000    0.0000
   69.0000    0.0000
   70.0000    0.0000
   71.0000    0.0000
   72.0000    0.0000
   73.0000    0.0000
   74.0000    0.0000
   75.0000    0.0000
   76.0000    0.0000
   77.0000    0.0000
   78.0000    0.0000
   79.0000    0.0000
   80.0000    0.0000
   81.0000    0.0000
   82.0000    0.0000
   83.0000    0.0000
   84.0000    0.0000
   85.0000    0.0000
   86.0000    0.0000
   87.0000    0.0000
   88.0000    0.0000
   89.0000    0.0000
   90.0000    0.0000
   91.0000    0.0000
   92.0000    0.0000
   93.0000    0.0000
   94.0000    0.0000
   95.0000    0.0000
   96.0000    0.0000
   97.0000    0.0000
   98.0000    0.0000
   99.0000    0.0000

==> FigData/e5_2_ex4.dat <==

         0   -0.6400
    1.0000   -0.1291
    2.0000    0.0502
    3.0000    0.0981
    4.0000    0.0986
    5.0000    0.0847
    6.0000    0.0682
    7.0000    0.0531
    8.0000    0.0403
    9.0000    0.0300
   10.0000    0.0218
   11.0000    0.0153
   12.0000    0.0103
   13.0000    0.0064
   14.0000    0.0035
   15.0000    0.0013
   16.0000   -0.0003
   17.0000   -0.0015
   18.0000   -0.0023
   19.0000   -0.0028
   20.0000   -0.0031
   21.0000   -0.0033
   22.0000   -0.0034
   23.0000   -0.0033
   24.0000   -0.0032
   25.0000   -0.0031
   26.0000   -0.0029
   27.0000   -0.0027
   28.0000   -0.0025
   29.0000   -0.0023
   30.0000   -0.0021
   31.0000   -0.0020
   32.0000   -0.0018
   33.0000   -0.0016
   34.0000   -0.0015
   35.0000   -0.0013
   36.0000   -0.0012
   37.0000   -0.0011
   38.0000   -0.0010
   39.0000   -0.0009
   40.0000   -0.0008
   41.0000   -0.0007
   42.0000   -0.0006
   43.0000   -0.0005
   44.0000   -0.0005
   45.0000   -0.0004
   46.0000   -0.0004
   47.0000   -0.0003
   48.0000   -0.0003
   49.0000   -0.0003
   50.0000   -0.0002
   51.0000   -0.0002
   52.0000   -0.0002
   53.0000   -0.0002
   54.0000   -0.0001
   55.0000   -0.0001
   56.0000   -0.0001
   57.0000   -0.0001
   58.0000   -0.0001
   59.0000   -0.0001
   60.0000   -0.0001
   61.0000   -0.0001
   62.0000   -0.0001
   63.0000   -0.0000
   64.0000   -0.0000
   65.0000   -0.0000
   66.0000   -0.0000
   67.0000   -0.0000
   68.0000   -0.0000
   69.0000   -0.0000
   70.0000   -0.0000
   71.0000   -0.0000
   72.0000   -0.0000
   73.0000   -0.0000
   74.0000   -0.0000
   75.0000   -0.0000
   76.0000   -0.0000
   77.0000   -0.0000
   78.0000   -0.0000
   79.0000   -0.0000
   80.0000   -0.0000
   81.0000   -0.0000
   82.0000   -0.0000
   83.0000   -0.0000
   84.0000   -0.0000
   85.0000   -0.0000
   86.0000   -0.0000
   87.0000   -0.0000
   88.0000   -0.0000
   89.0000   -0.0000
   90.0000   -0.0000
   91.0000   -0.0000
   92.0000   -0.0000
   93.0000   -0.0000
   94.0000   -0.0000
   95.0000   -0.0000
   96.0000   -0.0000
   97.0000   -0.0000
   98.0000   -0.0000
   99.0000   -0.0000
